SPC5: an efficient SpMV framework vectorized using ARM SVE and x86 AVX-512

The sparse matrix/vector product (SpMV) is a fundamental operation in scientific computing. Having access to an efficient SpMV implementation is therefore critical, if not mandatory, to solve challenging numerical problems. The ARM-based AFX64 CPU is a modern hardware component that equips one of the fastest supercomputers in the world. This CPU supports the Scalable Vector Extension (SVE) vectorization technology, which has been less investigated than the classic x86 instruction set architectures. In this paper, we describe how we ported the SPC5 SpMV framework on AFX64 by converting AVX512 kernels to SVE. In addition, we present performance results by comparing our kernels against a standard CSR kernel for both Intel-AVX512 and Fujitsu-ARM-SVE architectures.

==> data.txt <==
# 1rVc-bs-float 1rVc-float 2rVc-bs-float 2rVc-float 4rVc-bs-float 4rVc-float 8rVc-bs-float 8rVc-float 1rVc-bs-double 1rVc-double 2rVc-bs-double 2rVc-double 4rVc-bs-double 4rVc-double 8rVc-bs-double 8rVc-double
 8.9392 1.33246 17.45 1.97827 32.4609 2.4712 58.888 2.09062 5.8276 1.07839 11.3237 1.50107 20.7249 1.79355 32.8884 1.35986
 1.57681 0.422459 3.11534 0.571626 6.09944 0.6498 11.4373 0.534849 1.46532 0.409804 2.89192 0.543714 5.65586 0.605473 10.4432 0.461201
 7.93748 2.10396 14.3241 2.58005 23.8658 2.4854 37.7087 1.66578 5.33808 1.52758 9.54685 1.76802 15.6876 1.63068 24.3268 1.08402
 16.0 5.5103 32.0 6.78269 64.0 6.99344 128.0 5.67819 8.0 2.78158 16.0 3.40071 32.0 3.48845 64.0 2.5084
 3.26432 0.676784 4.74359 0.785992 6.98506 0.729241 10.1935 0.458877 2.55459 0.604207 3.58155 0.636439 5.09563 0.544181 7.17196 0.334245
 4.97073 0.897862 9.09644 1.21758 15.5441 1.43999 23.8118 0.996511 4.0514 0.821739 6.97117 1.07171 10.898 1.06338 15.9949 0.684056
 2.20512 0.270806 3.38799 0.36314 5.0457 0.409556 7.09445 0.277981 1.95349 0.270498 2.87584 0.334224 4.19656 0.346735 5.54615 0.227531
 5.51632 0.891661 9.53863 1.23442 15.0049 1.39385 22.6842 0.999811 4.10471 0.783076 6.94771 1.04428 10.6257 1.0261 15.567 0.66088
 5.05545 0.465207 8.19896 0.682525 12.7695 0.860654 18.7614 0.645038 3.8456 0.457029 6.23977 0.613565 9.63549 0.711475 13.8048 0.505279
 8.95403 1.34051 16.4252 1.56525 28.1874 1.95946 43.9071 1.47818 6.99245 1.16058 12.6971 1.34105 21.4457 1.47457 32.7222 1.11881
 3.22503 0.787317 5.20303 0.920195 7.56867 0.807753 10.6379 0.4785 2.53752 0.672432 3.85991 0.723486 5.53927 0.605331 7.6973 0.346937
 11.433 3.21793 21.9784 4.09958 41.3322 4.33359 74.473 3.2668 6.45481 2.00921 12.3105 2.42754 23.0337 2.49024 41.2598 1.78749
 1.26258 0.328004 1.45322 0.264555 1.70723 0.179414 2.09007 0.0936001 1.19521 0.288488 1.33373 0.211759 1.49744 0.142936 1.72463 0.0691491
 10.4024 2.05671 19.5058 2.82405 34.6743 3.29653 59.9121 2.52969 6.18497 1.57372 11.5357 2.00984 20.3068 2.08341 34.6943 1.50229
 8.9973 1.7585 17.7592 2.21951 35.0666 2.91072 68.6295 2.65109 5.98892 1.27728 11.8402 1.82164 23.3988 2.22461 41.9811 1.63692
 6.57389 1.41237 11.0391 1.81001 18.484 1.85414 32.873 1.47013 4.92902 1.21943 8.25144 1.4106 13.1098 1.31686 19.9369 0.84881
 5.45608 0.926976 9.44952 1.26486 14.9079 1.38648 22.4702 0.946922 4.10003 0.814908 6.95211 1.05279 10.6615 1.01935 15.5649 0.682398
 2.88185 0.796106 5.50922 1.03413 10.1624 1.09308 17.3587 0.813349 2.62366 0.732548 4.97966 0.918831 8.99701 0.939188 14.5631 0.645536
 1.87593 0.505167 3.65836 0.67444 6.98594 0.747584 12.5761 0.565454 1.75317 0.488201 3.41863 0.637607 6.5095 0.68992 11.284 0.493337
 11.1872 2.35582 12.1496 1.88205 14.735 1.40329 16.3992 0.69571 5.96766 1.32572 7.29932 1.13898 8.13428 0.776781 8.63005 0.385535
 10.2046 1.92828 19.9885 2.81674 38.3324 3.19422 71.0757 2.65508 6.53441 1.41814 12.8282 1.94759 24.6945 2.2317 37.5171 1.48046
 14.1856 4.21158 28.0035 5.37968 54.7522 5.73568 105.655 4.47289 7.5609 2.46082 14.9948 3.02269 29.5254 3.14786 57.4738 2.33133
 1.07313 0.102885 1.09287 0.0794812 1.11622 0.0572043 1.14542 0.0301134 1.05396 0.087967 1.07215 0.0647835 1.09314 0.0474062 1.11862 0.0261127


==> dataavx.txt <==
# 1rVc-bs-float 1rVc-float 2rVc-bs-float 2rVc-float 4rVc-bs-float 4rVc-float 8rVc-bs-float 8rVc-float 1rVc-bs-double 1rVc-double 2rVc-bs-double 2rVc-double 4rVc-bs-double 4rVc-double 8rVc-bs-double 8rVc-double
 8.9392 4.03994 17.45 4.59641 32.4609 4.95563 58.888 4.82506 5.8276 2.42434 11.3237 2.79602 20.7249 2.93175 32.8884 2.79932
 1.57681 1.43904 3.11534 1.87748 6.09944 1.84742 11.4373 1.85132 1.46532 1.2597 2.89192 1.56409 5.65586 1.69542 10.4432 1.59471
 7.93748 4.43682 14.3241 5.25063 23.8658 5.06876 37.7087 4.35851 5.33808 2.62064 9.54685 2.94589 15.6876 2.91633 24.3268 2.66104
 16.0 9.41655 32.0 10.5522 64.0 11.0021 128.0 11.029 8.0 3.7017 16.0 4.13209 32.0 4.19328 64.0 4.46116
 3.26432 2.26678 4.74359 2.3251 6.98506 2.01501 10.1935 1.63243 2.55459 1.60964 3.58155 1.64121 5.09563 1.48035 7.17196 1.21583
 4.97073 3.1282 9.09644 3.33204 15.5441 3.44648 23.8118 2.95864 4.0514 2.20698 6.97117 2.29087 10.898 2.2685 15.9949 2.01085
 2.20512 1.3731 3.38799 1.3763 5.0457 1.30871 7.09445 1.03303 1.95349 1.10047 2.87584 1.08654 4.19656 1.05068 5.54615 0.859694
 5.51632 3.24557 9.53863 3.2799 15.0049 3.30978 22.6842 2.82388 4.10471 2.14319 6.94771 2.22342 10.6257 2.18302 15.567 1.94112
 5.05545 2.02221 8.19896 2.19294 12.7695 2.24796 18.7614 2.00274 3.8456 1.55357 6.23977 1.64853 9.63549 1.66102 13.8048 1.50231
 8.95403 4.05806 16.4252 4.31095 28.1874 4.29826 43.9071 3.91011 6.99245 2.5664 12.6971 2.68833 21.4457 2.6957 32.7222 2.52252
 3.22503 2.74198 5.20303 2.9429 7.56867 2.33561 10.6379 1.79274 2.53752 2.0955 3.85991 2.12582 5.53927 1.86536 7.6973 1.44285
 11.433 6.30739 21.9784 7.27939 41.3322 7.6028 74.473 7.14043 6.45481 2.95247 12.3105 3.40169 23.0337 3.44216 41.2598 3.38394
 1.26258 1.17232 1.45322 0.970372 1.70723 0.553995 2.09007 0.383201 1.19521 1.02602 1.33373 0.864853 1.49744 0.591441 1.72463 0.365911
 10.4024 6.82764 19.5058 6.5418 34.6743 6.31419 59.9121 5.88676 6.18497 3.02358 11.5357 3.49349 20.3068 3.51835 34.6943 3.41941
 8.9973 4.47517 17.7592 5.53548 35.0666 5.83821 68.6295 5.54713 5.98892 2.71831 11.8402 3.17401 23.3988 3.17847 41.9811 3.16762
 6.57389 3.99795 11.0391 4.20649 18.484 4.052 32.873 3.79709 4.92902 2.47972 8.25144 2.59693 13.1098 2.52963 19.9369 2.32225
 5.45608 3.26698 9.44952 3.35278 14.9079 3.34334 22.4702 2.83212 4.10003 2.16215 6.95211 2.25165 10.6615 2.20909 15.5649 1.95338
 2.88185 2.35235 5.50922 2.86534 10.1624 2.79319 17.3587 2.54941 2.62366 1.83147 4.97966 2.1326 8.99701 2.19889 14.5631 1.98459
 1.87593 1.68513 3.65836 2.12215 6.98594 2.04718 12.5761 1.98501 1.75317 1.42145 3.41863 1.73043 6.5095 1.81917 11.284 1.67484
 11.1872 2.79512 12.1496 3.03602 14.735 2.87468 16.3992 2.31021 5.96766 1.50476 7.29932 1.68663 8.13428 1.56357 8.63005 1.2957
 10.2046 4.79925 19.9885 5.82099 38.3324 6.21062 71.0757 5.91851 6.53441 2.64929 12.8282 3.05377 24.6945 3.12921 37.5171 2.93466
 14.1856 5.89601 28.0035 6.613 54.7522 6.63533 105.655 6.53163 7.5609 3.04795 14.9948 3.21435 29.5254 3.2504 57.4738 3.22744
 1.07313 0.297995 1.09287 0.271975 1.11622 0.238752 1.14542 0.156124 1.05396 0.25957 1.07215 0.219669 1.09314 0.197038 1.11862 0.140278

